Missing Data Imputation using Optimal Transport

Missing data is a crucial issue when applying machine learning algorithms to real-world datasets. Starting from the simple assumption that two batches extracted randomly from the same dataset should share the same distribution, we leverage optimal transport distances to quantify that criterion and turn it into a loss function to impute missing data values. We propose practical methods to minimize these losses using end-to-end learning, that can exploit or not parametric assumptions on the underlying distributions of values. We evaluate our methods on datasets from the UCI repository, in MCAR, MAR and MNAR settings. These experiments show that OT-based methods match or out-perform state-of-the-art imputation methods, even for high percentages of missing values.

==> rebuttal.txt <==

We would like to thank all reviewers for their constructive comments and feedback. 


Reviewer #1

Questions

1.
This paper proposes two types of OT-based methods to impute missing data, one of which provides a flexible framework which can be combined with many imputing strategies. Extensive numerical experiments are conducted to showcase these methods.

2.
The merit of this paper is that it leverages OT toolbox to solve the classical missing data problem. The novel methods introduced in this paper provide flexible and effective ways to handle missing data.


4. 
Despite the merits described above, the reviewer feel that the quality of exposition of this paper, especially in Section 3 needs to be improved. More details will be included later. Overall, the reviewer thinks that this paper is good in the sense that it proposes novel methods based on OT to deal with missing data imputation and the performance is good.


5. 
Q: The reviewer feels that the quality of exposition in Section 3 needs to be improved. 

A:

Q: For example, in the "Direct imputation" paragraph, why adding a small amount of noise in the initialization is necessary? 

A :

Q: Why using RMSprop in the gradient update step? 

A: We use RMSprop in Alg. 1 based on empirical tests, but other methods can be used with limited impact. However, we have observed that in the case of Alg. 1, methods with momentum should be avoided. 


Q: In the "OT as a loss for missing data imputation" paragraph and "Round robin imputation" paragraph, the intuition and the meaning of Algorithm 2 and 3 are far from clear. 

A: The intuition behind Alg. 2 and 3. is to adapt the celebrated ICE imputation method to the OT loss function defined in Eq. (5). We will make more efforts in explaining these algorithms.

Q: For example, why using Adam in the gradient step of Algorithm 2 and 3? 

A: (see answer on RMSprop). Again, this is based on empirical tests. Compared with Alg. 1, we have observed that parametric models could benefit from momentum in GD, hence the use of Adam.

Q: The authors should explain more on these key parts: compared to Section 2 which should be familiar with general audiences, Section 3 is too brief.

A: Indeed. We will make Section 2. more compact (the "Missing Data" paragraph in particular) and develop further the explanations of the contributed methods in Section 3. 

Reviewer #4

Questions

1. 
This paper proposed using optimal transport methods to deal with missing data under different generation mechanisms (MCAR, MAR and MNAR). They provide two different algorithms, one non-parametric and another one parametric to perform missing data imputation, and compare them to standard imputation algorithms using toy examples and multiple UCI datasets.


2. 
- The authors provide a method to perform missing data imputation on MNAR scenarios, which is of great interest.

- Optimal Transport methods for missing data imputation seems an interesting alternative to other recent approaches, like deep generative models.

4.
I think this paper presents an interesting approach to handle missing data, not only for the common MCAR scenario, but also for more complex MAR and MNAR scenarios. Furthermore, the authors provide an extensive evaluation of their method under multiple missing data conditions and using multiple datasets, which is remarkable.

Q: It's a pity that they don't use as baselines some of the methods that they describe in the introduction as efficient but cumbersome. MIWAE (Mattei & Frellsen, 2019) or GAIN (Yoon et al., 2018) could have been excellent choices.

5. 
I just have a couple of questions on the experimental section.

Q: 1) Do the authors have aggregate results for figures 2,3 and 4? While having the full disclosure of the performance of each method for each dataset is a good practice, it is difficult to guess at a first glance which method is doing better in general under each regime.

A: We thank the reviewer for this relevant suggestion. We will add figures which aggregate results across missing data regimes.

Q: 2) Do the authors have a sense of how well their methods compare to deep generative models? I think this comparison would have increased massively the evaluation section.

A:

Q: 3) How do the different models compare in computational time?

A:

Reviewer #5

Questions

1. 
This paper proposes using loss functions inspired by optimal transport for the problem of imputing missing data. An extensive evaluation of different missingness scenarios is presented and the authors claim that this method matches the state of art.


2. 
The paper is well-written and motivated while the experimentation is thorough and covers multiple scenarios. The main contribution is the merging of OT theory with data imputation which until now was mostly based on Generative models, regressions and SVDs.


4. 
Q: My main consideration for acceptance is the absence of comparison with recent generative approaches. While approaches like GAIN (Yoon et al 2018) are mentioned, it's not clear why they are discarded as benchmarks.


5. 
The main contribution is the merging of OT theory with data imputation which until now was mostly based on Generative models, regressions and SVDs. 

Q: For some reason, approaches using GANs (Yoon et al 2018) or VAEs (Ivanov et al 2019) are dismissed. Comparison with modern DL would make this paper seminal in its field. 

A: 

Q: Also, for the broad audience of ICML, I believe that a short introduction to OT theory would be advised before jumping in Sinkhorn iterations etc.

A: While the authors would have liked to expand on the introduction on OT, due to space constraints we have had to make it rather concise to keep enough room to expose the contributions of the paper. This is particularly motivated by the fact that OT has recently become more familiar in the ML community, hence very good references adapted to ML audiences can be found. We refer in particular to the textbooks of Santambrogio and Peyré & Cuturi for a self-contained introduction to OT. Alternatively, the authors can add a short introduction to OT to the appendix.

